Conditional sequential Monte Carlo in high dimensions

The iterated conditional sequential Monte Carlo (i-CSMC) algorithm from Andrieu, Doucet and Holenstein (2010) is an MCMC approach for efficiently sampling from the joint posterior distribution of the $T$ latent states in challenging time-series models, e.g. in non-linear or non-Gaussian state-space models. It is also the main ingredient in particle Gibbs samplers which infer unknown model parameters alongside the latent states. In this work, we first prove that the i-CSMC algorithm suffers from a curse of dimension in the dimension of the states, $D$: it breaks down unless the number of samples ("particles"), $N$, proposed by the algorithm grows exponentially with $D$. Then, we present a novel "local" version of the algorithm which proposes particles using Gaussian random-walk moves that are suitably scaled with $D$. We prove that this iterated random-walk conditional sequential Monte Carlo (i-RW-CSMC) algorithm avoids the curse of dimension: for arbitrary $N$, its acceptance rates and expected squared jumping distance converge to non-trivial limits as $D \to \infty$. If $T = N = 1$, our proposed algorithm reduces to a Metropolis--Hastings or Barker's algorithm with Gaussian random-walk moves and we recover the well known scaling limits for such algorithms.

==> _config.yml <==
title: Author support for IMS journal AOS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman

==> doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20210822193434+01'00'
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.21 (TeX Live 2020/TeX Live for SUSE Linux) kpathsea version 6.3.2
InfoBegin
InfoKey: CreationDate
InfoValue: D:20210822193434+01'00'
InfoBegin
InfoKey: Author
InfoValue: Axel Finke
InfoBegin
InfoKey: Creator
InfoValue: LaTeX with hyperref
PdfID0: 320d504b860afdf0d715a7353f91be53
PdfID1: 320d504b860afdf0d715a7353f91be53
NumberOfPages: 6
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 232.073 82.102
PageMediaDimensions: 232.073 82.102
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 405.483 198.661
PageMediaDimensions: 405.483 198.661
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 331.72 245.802
PageMediaDimensions: 331.72 245.802
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 331.72 245.802
PageMediaDimensions: 331.72 245.802
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 331.72 245.802
PageMediaDimensions: 331.72 245.802
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 331.72 245.802
PageMediaDimensions: 331.72 245.802

